QuSBT: Search-Based Testing of Quantum Programs

Generating a test suite for a quantum program such that it has the maximum number of failing tests is an optimization problem. For such optimization, search-based testing has shown promising results in the context of classical programs. To this end, we present a test generation tool for quantum programs based on a genetic algorithm, called QuSBT (Search-based Testing of Quantum Programs). QuSBT automates the testing of quantum programs, with the aim of finding a test suite having the maximum number of failing test cases. QuSBT utilizes IBM's Qiskit as the simulation framework for quantum programs. We present the tool architecture in addition to the implemented methodology (i.e., the encoding of the search individual, the definition of the fitness function expressing the search problem, and the test assessment w.r.t. two types of failures). Finally, we report results of the experiments in which we tested a set of faulty quantum programs with QuSBT to assess its effectiveness. Repository (code and experimental results): https://github.com/Simula-COMPLEX/qusbt-tool Video: https://youtu.be/3apRCtluAn4

==> backup/reviews.txt <==
Dear authors,

Congratulations!  We are happy to inform you that your paper

        Title: QuSBT: Search-Based Testing of Quantum Programs
        Site: https://icse2022-demo.hotcrp.com/paper/54
has been accepted for inclusion in the ICSE 2022 Demonstrations Track.

We have received 98 submissions. After the reviewing process and online
discussion, the Program Committee decided to accept 49 papers (50% as
acceptance rate). In particular, for each submission, the review process
involved three assigned reviewers. All papers were evaluated and
discussed along detailed evaluation criteria. We include all reviews for
your paper below (pretty-printed versions available on the submission
site). Please consider the reviews carefully
when preparing the camera-ready version of your paper, which is due by
February 11, 2022.

Papers must be formatted according to the instructions at
https://www.acm.org/publications/proceedings-template. Validation of the
paper formatting will be part of the submission process.

You will be provided 1 additional page to prepare the camera-ready
version. That said, the page limit will be 5 pages in total. The given
page limits are strict. It is not possible to buy extra pages.

The list of authors (names, emails, affiliations, order) is not allowed
to be changed after notification. If a correction is needed (e.g.,
because the author name was misspelled), the track/event chairs need to
approve the change. The authors should also notify the track/event
chairs if the author list in HotCRP data about the paper is not
identical to the author list in initial-submission pdf.

In the coming days, authors will be contacted by the publisher (IEEE
CPS) with the instructions and link where to submit the camera-ready
version of your paper (please do not submit it to HotCRP and wait for
the instructions). As part of the process, authors will also need to
submit your copyright paperwork (before completing the final paper
submission). So please read the instructions carefully when they arrive.

At least one of the paper's authors must register to the conference by
the camera-ready deadline, specifying the unique Paper ID, assigned to
each paper by IEEE CPS publishing vendor and sent to you when inviting
you to submit the camera ready version of your paper.

We look forward to seeing the final version of your paper, and your
presentation at ICSE 2022!

Congratulations!

Dan Hao and Lingming Zhang
ICSE 2022 Demos Co-Chairs

===========Detailed reviews after this============
Review #54A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
#### Summary
This paper implements a search-based test generation tool QuSBT for Quantum programs, which was previously proposed by the authors. QuSBT employs a GA algorithm for test generation, the target of QuSBT is to maximize the number of failing test cases. It depends on the given specification for test validation. It has been integrated with IBM’s Qiskit simulation framework to ease the use for developers. QuSBT has been evaluated on five quantum programs. The results show that at least 50% of test cases were failed by the program.

Comments for author
-------------------
#### Relevance

This paper targets the test case generation problem for quantum programs, which is relevant to this venue.

#### Soundness & Originality

The paper is well-written, and major details are also clearly illustrated. The proposed method looks sound accompanied by a reasonable empirical evaluation. However, since the technical contribution is small (from a previous publication), the main contribution falls into the implementation of the tool. As a consequence, the challenges of the implementation should be addressed.

Besides, since many approaches have been proposed, why not compare QuSBT with them? Such as fuzzing. Are they unavailable for comparison and hard to implement? Please clarify.

In addition, it is not clear on its usefulness in practical use because it depends on the specification for test case evaluation. Is it hard to manually provide the specification of quantum programs under test? Or is it required as a must in practice? Such information should be explained in the final version.

#### Presentation in the associated video

The presentation sounds like being synthesized by a machine but sounds ok.

#### The degree to which it considers the relevant literature.

Related works were not sufficiently considered. No method is considered for comparison.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #54B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper presents a search-based testing approaches to Quantum programs. The basic idea is to find a test suit out of a set of automated generated test suites such that the failing test cases can reach a level. During the test case generation, it adopts the generic algorithm. The experiment was conducted on five quantum programs.

Comments for author
-------------------
The paper focuses on automated approaches to test quantum programs via search-based test approaching. It formally presents the problem definitions and the searching process. Being different from classic program, due to probabilistic nature, the tool also considers testing criteria for exhibiting a bug. That is almost achieved in the experiment on five quantum programs.

The paper is well-written and easy to follow except the example part. For readers who are not familiar with quantum programming, it is still difficult to understanding some explanation. For example, I can follow most of them but how can I derive some parameters like 0.707. This is not noted in the example?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #54C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper demonstrates QuSBT, a test generation tool for quantum programs based on a genetic algorithm. QuSBT automates the testing of quantum programs, with the aim of finding a test suite having the maximum number of failing test cases. QuSBT utilizes IBM’s Qiskit as the simulation framework for quantum programs. QuSBT is evaluated using 10 faulty versions of five quantum programs.

Comments for author
-------------------
+ Testing of quantum programs is interesting and relevant to the ICSE community.

+ QuSBT is open source and publicly available at Github.

+ The video presentation is easy to follow and clearly demonstrates the architecture and usage of the tool.

- The paper lacks motivation of achieving maximum number of failing test cases. Having many test failures caused by the same fault may not be good, while the number of unique faults that can be potentially discovered is more important. It would be better to have some usage scenarios to demonstrate why achieving maximum number of failing test cases for quantum programs is important.

- The evaluation on five quantum programs shows the potential of the tool in discovering failures in quantum programs. Yet, no baseline techniques are used in comparison to evaluate the cost effectiveness of QuSBT. Maybe some of quantum software testing tools mentioned in introduction could be used.

